Optical intensity interferometry lab tests in preparation of stellar diameter measurements at IACTs at GHz photon rates

Astronomical intensity interferometry enables quantitative measurements of the source geometry by measuring the photon fluxes in individual telescopes and correlating them, rather than correlating the electromagnetic waves' amplitudes. This simplifies realization of large telescope baselines and high angular resolutions. Imaging Atmospheric Cherenkov Telescopes (IACTs), intended to detect the optical emission of $\gamma$-ray induced air showers, are excellent candidates to perform intensity correlations in the optical at reasonable signal-to-noise ratios. The detected coherence time is on the scale of $10^{-12}$ to $10^{-15}$~seconds - depending on the optical bandwidth of the measurement - which challenges the detection system to work in a stable and accurate way. We developed an intensity interferometry setup applicable to IACTs, which measures the photo currents from photomultipliers and correlates them offline, and as such is designed to handle the very large photon rates provided by the telescopes. We present measurements in the lab simulating starlight using a xenon lamp and measured at different degrees of temporal and spatial coherence. Necessary calibration procedures are described with the goal of understanding the measurements quantitatively. Measured coherence times between $5\,$femtoseconds (corresponding signal-to-background ratio $5\cdot10^{-7}$) and $110\,$femtoseconds (signal-to-background ratio $10^{-5}$) are in good agreement with expectations, and so are the noise levels in the correlations, reaching down to $6 \cdot 10^{-8}$, after measurements between $30\,$minutes and $1\,$ hour.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
